Limitations of Hartree-Fock with quantum resources

The Hartree-Fock problem provides the conceptual and mathematical underpinning of a large portion of quantum chemistry. As efforts in quantum technology aim to enhance computational chemistry algorithms, the fundamental Hartree-Fock problem is a natural target. While quantum computers and quantum simulation offer many prospects for the future of modern chemistry, the Hartree-Fock problem is not a likely candidate. We highlight this fact from a number of perspectives including computational complexity, practical examples, and the full characterization of the energy landscapes for simple systems.

==> diagram_cirquit.tikz <==
\usetikzlibrary{backgrounds,fit,decorations.pathreplacing,calc}
\newcommand{\ket}[1]{\ensuremath{\left|#1\right\rangle}}

    \begin{tikzpicture}[thick]
    % `operator' will only be used by Hadamard (H) gates here.
    % `phase' is used for controlled phase gates (dots).
    % `surround' is used for the background box.
    \tikzstyle{operator} = [draw,fill=white,minimum size=1.5em] 
    \tikzstyle{measurement} = [draw,fill=orange,minimum size=1.5em] 
     
    \tikzstyle{phase} = [draw,fill,shape=circle,minimum size=5pt,inner sep=0pt]
    \tikzstyle{surround} = [fill=blue!10,thick,draw=black,rounded corners=2mm]
    %
    \node[text width=5cm] at (7.1,1) 
    {\[
        =
            \begin{bmatrix}
               1 & 0 & 0 & 0\\
                0 & \text{cos}(\theta) & -\text{sin}(\theta) & 0 \\
                0 & \text{sin}(\theta) &  \text{cos}(\theta) & 0 \\
                0 & 0 & 0 & 1 
            \end{bmatrix}
    \]
    };
    
    \node[text width=5cm] at (6.1,-1.4) 
    {\[
        = \text{Measurement}
    \]

    };
    
    %\node[text width=5cm] at (-2.1,0.1) 
    %{ \[ \theta_1 \]
    %};
    
    %\node[text width=5cm] at (1.3,0.1) 
    %{ \[ \theta_4 \]
    %};
    
    \node[text width=5cm] at (-1.4,0.7) 
    { \[ \theta_1 \]
    };
    
    \node[text width=5cm] at (0,-0.3) 
    { \[ \theta_2 \]
    };
    
    \node[text width=5cm] at (1.3,0.7) 
    { \[ \theta_3 \]
    };
    
    \node[text width=5cm] at (4.3,0.9) 
    { \[ \theta \]
    };
    
    
    
    
    \matrix[row sep=0.4cm, column sep=0.8cm] (circuit) {
    % First row.
    \node (q1) {\ket{1}};
    &
    &
    &
    &
    &
    &
    \node[measurement] (HM1) {}; &
    \coordinate (end1); \\
    % Second row.
    \node (q2) {\ket{0}}; &
    &
    &
    &
    &
    &
    \node[measurement] (H2) {}; &
    \coordinate (end2);\\
    % Third row.
    \node (q3) {\ket{0}}; &
    &
    &
    &
    &
    &
    \node[measurement] (HM3) {}; &
    \coordinate (end3); \\
    % Fourth row.
    %\node (q4) {\ket{0}}; &
    %&
    %&
    %&
    %&
    %&
    %\node[measurement] (HM4) {}; &
   
    \coordinate (end4); \\
    };
    % Draw bracket on right with resultant state.
    %\draw[decorate,decoration={},thick]
    %    ($(circuit.north east)-(0cm,6cm)$)
    %    to node[midway,right] (bracket) {$\displaystyle  
    %    B_{ab}(\theta_{i})$}
    %    ($(circuit.south east)+(0cm,6cm)$);
    \begin{pgfonlayer}{background}
        
        
        
        % Draw background box.
        \node[surround] (background) [fit = (q1) (end1) (q2) (end4) ] (){};
        
        \draw[thick] (q1) -- (end1)  (q2) -- (end2) (q3) -- (end3); (q4) -- (end4);
        
        %\filldraw[fill=yellow] (-2.5,-0.7) rectangle (-1.7,0.7) ;
        
        %\filldraw[fill=yellow] (-0.8,-1.7) rectangle (-0,-0.3);
        
        \filldraw[fill=yellow] (-1.8,1.4) rectangle (-1,0.0);
        
        \filldraw[fill=yellow] (1.7,1.4) rectangle (0.9,0.0);
    
        \filldraw[fill=yellow] (0.4,0.4) rectangle (-0.4,-1.);

        % Draw lines.
        
        
        \filldraw[fill=yellow] (4.7,1.7) rectangle (3.9,0);
        
        \filldraw[fill=orange,thick] (4.05,-1.2) rectangle (4.6,-1.75);
        
        %(P12) -- (P22) (P13) -- (P33)
    \end{pgfonlayer}
    \end{tikzpicture}


